Modelling emission lines in star forming galaxies

We present a new model to compute the luminosity of emission lines in star forming galaxies and apply this in the semi-analytical galaxy formation code GALFORM. The model combines a pre-computed grid of HII region models with an empirical determination of how the properties of HII regions depend on the macroscopic properties of galaxies based on observations of local galaxies. The new model gives a very good reproduction of the locus of star-forming galaxies on standard line ratio diagnostic diagrams. The new model shows evolution in the locus of star forming galaxies with redshift on this line ratio diagram, with a good match to the observed line ratios at $z=1.6$. The model galaxies at high redshift have gas densities and ionisation parameters that are predicted to be $\approx 2-3$ times higher than in local star forming galaxies, which is partly driven by the changing selection with redshift to mimic the observational selection. Our results suggest that the observed evolution in emission line ratios requires other HII region properties to evolve with redshift, such as the gas density, and cannot be reproduced by HII model grids that only allow the gas metallicity and ionisation parameter to vary.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
